SoliDiffy: AST Differencing for Solidity Smart Contracts

Structured code differencing is the act of comparing the hierarchical structure of code via its abstract syntax tree (AST) to capture modifications. AST-based source code differencing enables tasks such as vulnerability detection and automated repair where traditional line-based differencing falls short. We introduce SoliDiffy, the first AST differencing tool for Solidity smart contracts with the ability to generate an edit script that soundly shows the structural differences between two smart-contracts using insert, delete, update, move operations. In our evaluation on 353,262 contract pairs, SoliDiffy achieved a 96.1% diffing success rate, surpassing the state-of-the-art, and produced significantly shorter edit scripts. Additional experiments on 925 real-world commits further confirmed its superiority compared to Git line-based differencing. SoliDiffy provides accurate representations of smart contract evolution even in the existence of multiple complex modifications to the source code. SoliDiffy is made publicly available at https://github.com/mojtaba-eshghie/SoliDiffy.

==> todos.txt <==
Alternative venues for SoliDiffy: 

https://ieee-cybermatics.org/2024/blockchain/

https://icbc2025.ieee-icbc.org/

EASE, BSEW

SANER, IWBOSE

MSR

https://onlinelibrary.wiley.com/journal/1097024x

https://conf.researchr.org/track/icsme-2025/icsme-2025-papers

International Symposium on Software Testing and Analysis (ISSTA)


Change logs: 
- New abstract
- New introduction
- New "motivating example section"
- Refined related works
